Words to Wheels: Vision-Based Autonomous Driving Understanding Human Language Instructions Using Foundation Models

This paper introduces an innovative application of foundation models, enabling Unmanned Ground Vehicles (UGVs) equipped with an RGB-D camera to navigate to designated destinations based on human language instructions. Unlike learning-based methods, this approach does not require prior training but instead leverages existing foundation models, thus facilitating generalization to novel environments. Upon receiving human language instructions, these are transformed into a 'cognitive route description' using a large language model (LLM)-a detailed navigation route expressed in human language. The vehicle then decomposes this description into landmarks and navigation maneuvers. The vehicle also determines elevation costs and identifies navigability levels of different regions through a terrain segmentation model, GANav, trained on open datasets. Semantic elevation costs, which take both elevation and navigability levels into account, are estimated and provided to the Model Predictive Path Integral (MPPI) planner, responsible for local path planning. Concurrently, the vehicle searches for target landmarks using foundation models, including YOLO-World and EfficientViT-SAM. Ultimately, the vehicle executes the navigation commands to reach the designated destination, the final landmark. Our experiments demonstrate that this application successfully guides UGVs to their destinations following human language instructions in novel environments, such as unfamiliar terrain or urban settings.

==> figure/experiments/experiment.txt <==
3
2
2
p1


3
2
2
p1


3
2
2
p2


3
1
3
p1

3
3
2
p3


Sure, here are five simple route descriptions:

Route 1: Go straight until you reach the large oak tree. Turn right at the oak tree, and then turn left at the fountain. Continue straight to the red brick building.

Route 2: Start at the main square. Go straight until you see the statue. Turn left at the statue, and then turn right at the traffic light. Go straight to the library.

Route 3: From the park entrance, go straight to the intersection. Turn right at the intersection and continue straight until you reach the church. Turn left at the church, and you'll see the café on your right.

Route 4: Begin at the bus stop. Turn left and go straight until you reach the corner with the bakery. Turn right at the bakery, and then turn left at the next street. Stop at the bookstore on the corner.

Route 5: Start at the bridge. Go straight to the park entrance and turn left. Continue straight until you see the art gallery. Turn right at the art gallery and go straight to the corner with the grocery store.

4 > 44/45 14/15
		1 1 1 1 0.33

4o > 42/45 12/15 
		1 1 1 0.7 0.33

3.5t > 41/45 11/15 
		1 1 1 0.33 0.33



4 > 44/45 14/15
		1 1 1 1 0.33 1 1 1 1 0.6
